Building and Maintaining a Third-Party Library Supply Chain for Productive and Secure SGX Enclave Development

The big data industry is facing new challenges as concerns about privacy leakage soar. One of the remedies to privacy breach incidents is to encapsulate computations over sensitive data within hardware-assisted Trusted Execution Environments (TEE). Such TEE-powered software is called secure enclaves. Secure enclaves hold various advantages against competing for privacy-preserving computation solutions. However, enclaves are much more challenging to build compared with ordinary software. The reason is that the development of TEE software must follow a restrictive programming model to make effective use of strong memory encryption and segregation enforced by hardware. These constraints transitively apply to all third-party dependencies of the software. If these dependencies do not officially support TEE hardware, TEE developers have to spend additional engineering effort in porting them. High development and maintenance cost is one of the major obstacles against adopting TEE-based privacy protection solutions in production. In this paper, we present our experience and achievements with regard to constructing and continuously maintaining a third-party library supply chain for TEE developers. In particular, we port a large collection of Rust third-party libraries into Intel SGX, one of the most mature trusted computing platforms. Our supply chain accepts upstream patches in a timely manner with SGX-specific security auditing. We have been able to maintain the SGX ports of 159 open-source Rust libraries with reasonable operational costs. Our work can effectively reduce the engineering cost of developing SGX enclaves for privacy-preserving data processing and exchange.

==> figure/dependency.tikz <==
\pgfplotstableread{
benchmark	native		
0	45
1	16	
2	19	
3	19
4	13	
5	21	
6-10	12		
11-20	12
>=20	2
}{\mytable}

\begin{figure}[t]
\centering
%\captionsetup{margin=0.2cm}
\scalebox{1.0}{
\begin{minipage}{1.0\linewidth}
  \centering
  \resizebox{0.9\linewidth}{!}{
   \begin{tikzpicture}
 
\begin{axis} [
    ymin=0,
    ymax = 60,
    ybar,
    height = 5.0 cm,
    ybar=5pt, 
    try min ticks=5,
    ylabel={Number of Libraries},
    xlabel={Libraries Dependency numbers}
    width = 1.0\textwidth,%=8pt, % configures ‘bar shift’   
    legend style={
                	{font=\normalsize},
                    at={(0.0,-0.15)},
                    anchor=north west,
                    legend columns=-1,
                    /tikz/every even column/.append style={column sep=1.0cm}
                 },
    symbolic x coords={0,
                	1,
                    2,
                    3,
                    4,
                    5,
                    6-10,
                    11-20,
                    >=20
                    },
    xticklabel style={rotate=30, anchor=north east, inner sep=0mm},
    legend pos= north west, 
    bar width=5pt,
    ybar=0pt,
    xtick=data
]
\addplot
  plot [error bars/.cd, y dir=both, y explicit]
  table [x=benchmark, y=native] {\mytable};

\end{axis} 
\end{tikzpicture}
    }
    \caption{Ported Libraries Grouped by Size of Dependency Closure}
    \label{fig:dependency-dist}
  \end{minipage}%
  
  }
\end{figure}

